UMB: A Unified Markov Binary Format for Probabilistic Model Checking (extended version)

This paper presents the unified Markov binary (UMB) format, an efficient, extensible, and well-supported explicit-state file format for representing a wide range of probabilistic systems. UMB addresses the problem that, while probabilistic model checking tools often support common high-level modelling languages, there is no effective mechanism for exchanging low-level model representations. In practice, textual, tool-specific formats are used, hampering interoperability and resulting in large overheads in writing and reading model files. UMB provides a clean, unified, and efficient solution, based on a general underlying mathematical model, and encoded using a small set of bit-level primitive data structures. The format has already been adopted by prominent tools and comes with a convenient Python library for reading, manipulating, creating, and validating models, plus infrastructure for cross-tool installation and continuous validation. We report on both the efficiency of the file format and the new practical use cases that it facilitates.

==> plotdata/export_size_quantile.csv <==
n	modest_bcgio_aut-to-bcg-gz_default	modest_bcgio_aut-to-bcg-xz_default	modest_bcgio_aut-to-bcg_default	modest_from-jani_to-aut_default	modest_from-jani_to-imca_default	modest_from-jani_to-umb-gz_default	modest_from-jani_to-umb-xz_default	modest_from-jani_to-umb_default	prism_from-prism_to-tra_default	prism_from-prism_to-tra_ex	prism_from-prism_to-umb-gz_default	prism_from-prism_to-umb-gz_ex	prism_from-prism_to-umb_default	prism_from-prism_to-umb_ex	storm_from-jani_to-drn-gz_exact	storm_from-jani_to-drn-gz_sparse	storm_from-jani_to-drn-xz_exact	storm_from-jani_to-drn-xz_sparse	storm_from-jani_to-drn_exact	storm_from-jani_to-drn_sparse	storm_from-jani_to-umb-gz_exact	storm_from-jani_to-umb-gz_sparse	storm_from-jani_to-umb-xz_exact	storm_from-jani_to-umb-xz_sparse	storm_from-jani_to-umb_exact	storm_from-jani_to-umb_sparse
1	1080.0	1004.0	3280.0	6494.0	5025.0	1881.0	1337.0	21529.0	4551.0	4535.0	4474.0	4474.0	15360.0	15360.0	1263.0	1253.0	720.0	708.0	8367.0	8363.0	1655.0	1632.0	1224.0	1212.0	23552.0	20480.0
2	67263.0	22324.0	84421.0	1359052.0	417953.0	101029.0	55993.0	733729.0	1330982.0	1324048.0	1246405.0	1246405.0	872448.0	872448.0	149626.0	146503.0	85352.0	81700.0	993463.0	1231648.0	114054.0	97463.0	55316.0	55264.0	1089536.0	732672.0
3	114221.0	62488.0	489197.0	5298561.0	2621557.0	505330.0	208567.0	3607067.0	2430647.0	2424732.0	1928653.0	2091864.0	1936896.0	1629696.0	300379.0	298596.0	155088.0	152924.0	2117952.0	1984534.0	203712.0	189052.0	89220.0	89428.0	2444288.0	1636864.0
4	169635.0	66792.0	1614163.0	19135495.0	9940242.0	1921331.0	394936.0	14200354.0	3097362.0	2430647.0	2350318.0	2350318.0	4071936.0	4071936.0	550934.0	552595.0	279408.0	280548.0	3514496.0	3514494.0	513672.0	504813.0	213084.0	210716.0	4771840.0	3617280.0
5	204326.0	105728.0	1730866.0	20500183.0	12215466.0	2517706.0	438230.0	17159210.0	15199323.0	15199323.0	12179076.0	12179048.0	17128960.0	17128960.0	2027392.0	2027251.0	628116.0	628812.0	16104704.0	16104702.0	1922952.0	1892369.0	397384.0	396792.0	21290496.0	14216704.0
6	352622.0	106896.0	1869896.0	21442080.0	13235866.0	2536636.0	1295690.0	18578972.0	15698447.0	15698419.0	15199275.0	15199275.0	19044864.0	19044864.0	2736465.0	2685513.0	687852.0	725664.0	16307451.0	16487468.0	2272966.0	2525322.0	448852.0	445008.0	24717824.0	17015296.0
7	393621.0	157028.0	2432219.0	27725494.0	14543943.0	2654728.0	1352299.0	23495207.0	22452031.0	16861783.0	16240478.0	16105222.0	20335616.0	20335616.0	2767257.0	2771871.0	1471160.0	1449308.0	16920130.0	16490897.0	2551306.0	2586352.0	1099620.0	1308088.0	24844288.0	17159680.0
8	927610.0	166484.0	3916741.0	50193879.0	25205318.0	4607183.0	1512962.0	34235430.0	23628203.0	23628203.0	22829859.0	22829859.0	20643328.0	20643328.0	3043704.0	3044508.0	1699080.0	1776240.0	19460655.0	20146925.0	2714183.0	2592814.0	1411512.0	1378480.0	25894400.0	18619904.0
9	966727.0	589656.0	4013708.0	68585864.0	48270529.0	8262349.0	1625736.0	34519082.0	28937083.0	28937083.0	28902491.0	28902491.0	34511872.0	34511872.0	5571335.0	5513620.0	2158416.0	2179068.0	36503075.0	37171009.0	4661401.0	4617267.0	1534692.0	1493532.0	44944896.0	34328576.0
10	1225981.0	626208.0	6722358.0	79333426.0	49784283.0	8435876.0	1917154.0	56246818.0	44195469.0	41142791.0	44098427.0	41045749.0	37532160.0	37532160.0	8956622.0	7537418.0	2436628.0	2547084.0	55806938.0	47479911.0	8368612.0	8303443.0	1611164.0	1575520.0	81715712.0	34540544.0
11	1258218.0	641084.0	6784617.0	94589127.0	52388895.0	9363299.0	2218407.0	61752855.0	55823656.0	55823656.0	51418679.0	53818759.0	57466880.0	57466880.0	10256900.0	8958475.0	2567180.0	2616496.0	60741145.0	60741143.0	8788919.0	8396911.0	1631136.0	1576552.0	81736704.0	56318976.0
12	1345788.0	774932.0	8991538.0	108540556.0	54870951.0	9739876.0	3472811.0	62361638.0	61393481.0	58489380.0	55807758.0	55807758.0	67875328.0	67875328.0	10548400.0	10253757.0	3734168.0	3991136.0	68666517.0	67235709.0	8897721.0	9334833.0	1946888.0	1912100.0	84360192.0	61800448.0
13	1392736.0	818196.0	9521879.0	112536473.0	57788751.0	10247338.0	3521875.0	70747676.0	66422330.0	61393481.0	61393433.0	61393433.0	68240384.0	68240384.0	11022075.0	10758106.0	4012636.0	4011488.0	69243820.0	70657195.0	9403198.0	9654580.0	2243824.0	2216840.0	86226944.0	62541824.0
14	1482402.0	1242420.0	11959150.0	145573145.0	70029999.0	11424592.0	4085495.0	84960807.0	84604300.0	70028929.0	66915127.0	66646239.0	77327360.0	77327360.0	11712941.0	11775279.0	4588204.0	4514504.0	75961956.0	78826786.0	9748029.0	10527751.0	3527468.0	3388336.0	94347264.0	70907392.0
15	2642560.0	1360540.0	14839198.0	180830818.0	90903738.0	12697758.0	4966502.0	110507550.0	91416705.0	76769932.0	76768962.0	76768962.0	98097664.0	98097664.0	11840614.0	11807022.0	5065068.0	4527856.0	87476616.0	86986966.0	11660055.0	11531966.0	3617412.0	3486736.0	112501248.0	85897216.0
16	3299392.0	2121192.0	15224865.0	181207347.0	124261245.0	15638115.0	6031236.0	133625371.0	117194426.0	92284652.0	92113083.0	92113083.0	124696064.0	124696064.0	14067805.0	13958502.0	5744620.0	5240012.0	121286424.0	119818000.0	15258292.0	12190404.0	4141928.0	4051652.0	145120768.0	111156224.0
17	3562926.0	2258756.0	16415059.0	187446147.0	128946918.0	17096412.0	6099319.0	135022619.0	119774751.0	119774751.0	118624455.0	118624455.0	133619200.0	133619200.0	18724144.0	18750709.0	5777640.0	5743108.0	153446717.0	153446715.0	17311213.0	14933514.0	4296116.0	5284700.0	184432128.0	134124032.0
18	4125060.0	2397748.0	20147969.0	261425462.0	150583740.0	20548141.0	7103894.0	150247963.0	165905871.0	139718395.0	138940537.0	138986585.0	135275008.0	135275008.0	22643299.0	22720465.0	7916748.0	7650732.0	165502696.0	164237694.0	20923319.0	17096606.0	6120708.0	5988804.0	194278912.0	135279104.0
19	4408539.0	2623328.0	21196115.0	341778537.0	222242748.0	21694410.0	7360534.0	164383786.0	240781845.0	224336845.0	143346395.0	219246395.0	164376576.0	164376576.0	28004597.0	28040817.0	8510676.0	8966956.0	196545801.0	203673279.0	21198463.0	20636939.0	6525116.0	6385328.0	200456192.0	150562304.0
20	6544222.0	3841368.0	21757075.0	351545778.0	237968248.0	38173523.0	8971243.0	226687007.0	255342682.0	255342682.0	255342633.0	255342633.0	170434048.0	170434048.0	29174841.0	30380355.0	9705308.0	9646932.0	219504705.0	230333965.0	21503140.0	21062411.0	7082888.0	6840324.0	295165952.0	164474368.0
21	7277401.0	3851560.0	37359500.0	454108899.0	245236119.0	43886724.0	12031723.0	275742236.0	267926272.0	283424304.0	258672581.0	260469420.0	221935104.0	204909568.0	32728348.0	34971244.0	10359672.0	10892204.0	233688685.0	267804121.0	22111813.0	21742105.0	7155304.0	7001416.0	345185280.0	205295104.0
22	7463830.0	5138396.0	50822111.0	669798615.0	408152039.0	55875467.0	15309699.0	628115484.0	333898160.0	419647423.0	260469420.0	270909253.0	287519744.0	230123520.0	46300309.0	35946792.0	10900400.0	10908384.0	270020079.0	318628919.0	38228614.0	37874993.0	9152716.0	8951764.0	368172032.0	230131712.0
23	9261553.0	5336384.0	61498791.0	904882999.0	638339544.0	72158109.0	15734271.0	631683099.0	419647423.0	515012571.0	419112383.0	419112383.0	301139968.0	301139968.0	48488453.0	46703950.0	23438692.0	18086684.0	306539897.0	326764427.0	45684102.0	43691761.0	12220672.0	11999196.0	574934528.0	276365824.0
24	13474367.0	9207836.0	71081303.0	1017724123.0	678480608.0	72262393.0	30807552.0	633731615.0	770632167.0	710577798.0	487930887.0	487930887.0	618713088.0	571122688.0	73520890.0	72907901.0	26085092.0	23342224.0	518433303.0	500219443.0	58402625.0	57047441.0	15705772.0	15282712.0	689546240.0	453123072.0
25	16749372.0	11357020.0	77378429.0	1028067810.0	753291004.0	75210446.0	32372574.0	699919387.0	833335608.0	1203712216.0	706998144.0	707351776.0	631676928.0	631676928.0	82420048.0	83850262.0	27771664.0	27464032.0	612477803.0	751540131.0	70151464.0	68679259.0	16530480.0	16348212.0	825076224.0	572114944.0
26	41647921.0	35139544.0	85486779.0	1309210445.0	876638536.0	122142783.0	45374534.0	996738078.0	856058843.0	1314179536.0	749961178.0	749961178.0	701243392.0	701243392.0	85933909.0	85917416.0	37083852.0	35101316.0	809125753.0	884392011.0	83586000.0	69649989.0	30014644.0	27938408.0	872212992.0	634035200.0
27	49715287.0	38507968.0	134146995.0	1854666238.0	1344160052.0	156105771.0	48988600.0	1229503012.0	1289226216.0	2421304590.0	781477146.0	1054984529.0	725950976.0	725950976.0	132240366.0	131689779.0	45012468.0	44605080.0	890970013.0	962033075.0	119504259.0	79361513.0	32452588.0	32373508.0	1007336960.0	701247488.0
28	50597409.0	40113532.0	143001956.0	2653062451.0	1722870698.0	204320930.0	50912110.0	1569784856.0	1427153307.0		1055004649.0	1176157146.0	1150869504.0	1150869504.0	144321358.0	155856977.0	46087076.0	46558436.0	963767491.0	1000415021.0	122890148.0	122488991.0	42613448.0	40240152.0	1104320000.0	724697088.0
29	54348436.0	42911108.0	180192389.0	2809687425.0	2008492573.0	236959864.0	68474196.0	1618750490.0	1440763520.0		1352241669.0	2418683097.0	1507894272.0	1507894272.0	194288308.0	201001431.0	66108888.0	67190880.0	1384941435.0	1884426555.0	165598122.0	157236895.0	49091236.0	48379692.0	1843802112.0	1230385152.0
30	103948886.0	80302264.0	369346701.0	5633489486.0	2784367052.0	485755825.0	139573404.0	3216545304.0	2483825934.0		1928128984.0				275887911.0	275113325.0	68074224.0	72628740.0	1891292794.0	1979134951.0	203037084.0	202238397.0	69606540.0	48900424.0	2003816448.0	1574630912.0
31									2498456895.0		2418683097.0				333484905.0	333484853.0	103939944.0	103988336.0	3105388210.0	3105388208.0	237740170.0	236200402.0	77875708.0	68952024.0	2172136448.0	1635265536.0
32									2985463482.0		2803929191.0				566572806.0	564868453.0	214052012.0	214048996.0	3901968875.0	3887749356.0	487399519.0	484237828.0	141715196.0	140372592.0	4106184192.0	3226472960.0
33									12113298735.0		9662703574.0															
34																										
35																										
36																										


==> plotdata/export_time_quantile.csv <==
n	modest_bcgio_aut-to-bcg-gz_default	modest_bcgio_aut-to-bcg-xz_default	modest_bcgio_aut-to-bcg_default	modest_from-jani_to-aut_default	modest_from-jani_to-imca_default	modest_from-jani_to-umb-gz_default	modest_from-jani_to-umb-xz_default	modest_from-jani_to-umb_default	prism_from-prism_to-tra_default	prism_from-prism_to-tra_ex	prism_from-prism_to-umb-gz_default	prism_from-prism_to-umb-gz_ex	prism_from-prism_to-umb_default	prism_from-prism_to-umb_ex	storm_from-jani_to-drn-gz_exact	storm_from-jani_to-drn-gz_sparse	storm_from-jani_to-drn-xz_exact	storm_from-jani_to-drn-xz_sparse	storm_from-jani_to-drn_exact	storm_from-jani_to-drn_sparse	storm_from-jani_to-umb-gz_exact	storm_from-jani_to-umb-gz_sparse	storm_from-jani_to-umb-xz_exact	storm_from-jani_to-umb-xz_sparse	storm_from-jani_to-umb_exact	storm_from-jani_to-umb_sparse
1				0.0	0.0	0.0	0.0	0.0	0.005	0.091	0.004	0.064	0.095	0.103	0.0	0.0	0.003	0.002	0.0	0.0	0.0	0.001	0.005	0.004	0.0	0.0
2				0.0	0.0	0.0	0.2	0.0	0.021	0.238	0.022	0.189	0.246	0.137	0.037	0.04	0.312	0.331	0.016	0.015	0.041	0.017	0.196	0.136	0.027	0.001
3				0.1	0.0	0.1	0.8	0.0	0.091	0.346	0.083	0.241	0.425	0.157	0.121	0.076	0.795	0.75	0.055	0.034	0.116	0.039	0.452	0.249	0.055	0.001
4				0.2	0.1	0.2	2.6	0.0	0.359	0.519	0.091	0.383	1.062	0.194	0.125	0.118	1.514	1.54	0.056	0.053	0.163	0.113	0.837	0.683	0.093	0.003
5				0.2	0.2	0.2	2.6	0.0	0.36	1.297	0.346	0.968	1.217	0.258	0.524	0.43	7.249	7.332	0.294	0.249	0.843	0.296	3.071	2.589	0.312	0.012
6				0.2	0.2	0.3	3.4	0.0	0.638	1.377	0.556	1.266	2.609	0.326	0.603	0.442	7.592	7.479	0.335	0.257	0.891	0.438	3.472	2.97	0.448	0.013
7				0.2	0.2	0.3	4.2	0.0	0.925	1.557	0.653	1.333	2.659	0.363	0.895	0.642	7.704	7.534	0.36	0.265	0.899	0.463	5.278	3.09	0.485	0.014
8				0.3	0.3	0.4	6.0	0.0	0.954	2.144	0.92	1.503	3.466	0.379	0.918	0.899	8.692	7.899	0.365	0.339	1.053	0.598	5.68	3.861	0.534	0.014
9				0.5	0.4	0.5	8.5	0.0	1.058	2.83	1.031	2.077	3.641	0.381	1.072	1.097	15.778	15.049	0.559	0.5	1.624	0.896	6.63	6.17	0.646	0.026
10				0.6	0.4	0.6	9.4	0.0	1.262	3.134	1.131	2.84	3.826	0.382	1.774	1.603	24.062	20.307	0.797	0.577	2.961	1.173	11.641	8.365	0.94	0.028
11				0.6	0.4	1.0	11.8	0.0	1.384	3.449	1.14	2.873	4.838	0.383	2.119	1.629	25.806	25.574	0.9	0.685	2.98	1.231	13.482	9.706	1.041	0.043
12				0.6	0.4	1.1	12.4	0.0	1.439	3.606	1.444	3.819	5.315	0.414	2.438	1.658	26.683	27.515	0.977	0.905	3.362	2.021	16.658	12.067	1.161	0.053
13				0.7	0.5	1.1	13.6	0.0	1.487	4.253	1.527	3.884	6.299	0.491	2.697	2.442	34.425	28.75	1.229	0.932	3.439	2.034	17.798	12.605	1.527	0.054
14				0.8	0.5	1.1	14.2	0.0	1.765	5.113	2.088	4.252	7.088	0.538	2.8	2.476	40.431	33.155	1.288	0.977	3.865	2.314	18.905	12.794	1.573	0.059
15				0.9	0.6	1.2	17.1	0.1	2.043	6.046	2.098	4.501	8.462	0.571	3.072	2.507	45.35	39.502	1.391	1.067	4.019	2.582	21.27	13.03	1.846	0.075
16				1.0	0.9	1.8	20.1	0.1	2.915	7.302	2.736	5.579	9.433	0.606	3.707	3.361	50.061	42.113	1.801	1.389	5.166	2.669	25.029	17.097	1.893	0.095
17				1.2	1.0	2.0	26.2	0.1	3.416	8.174	3.08	7.035	10.747	0.62	3.945	3.395	54.362	51.395	2.516	1.907	5.31	3.404	25.789	17.996	2.887	0.104
18				1.3	1.0	2.1	33.4	0.1	5.573	9.256	5.176	7.468	15.584	0.651	4.53	3.959	59.308	62.237	2.937	2.042	6.641	3.56	28.663	21.25	2.941	0.124
19				1.8	1.2	2.5	34.9	0.1	6.501	12.591	5.509	8.633	20.152	0.683	5.603	5.153	69.916	64.304	3.069	2.556	7.049	3.685	29.468	24.765	3.041	0.126
20				2.0	1.4	2.7	46.2	0.1	7.039	15.192	7.009	11.506	28.419	0.772	9.223	6.031	70.246	66.534	3.927	2.752	9.711	4.869	36.387	31.251	4.575	0.15
21				2.0	1.8	4.6	47.0	0.1	7.943	22.318	7.784	11.848	28.547	0.98	9.367	6.074	79.832	84.97	4.364	3.2	10.922	5.026	38.158	34.377	5.682	0.174
22				4.0	2.8	4.8	61.1	0.2	8.0	32.879	7.785	14.494	34.495	1.191	9.513	6.931	125.756	91.535	6.045	3.57	13.791	5.518	56.498	44.39	6.448	0.18
23				4.6	3.5	5.9	84.1	0.2	10.083	36.209	8.602	18.56	39.636	1.217	10.908	8.521	147.101	103.072	6.224	3.741	16.566	8.75	84.371	50.388	9.414	0.21
24				4.7	4.3	6.6	95.7	0.2	13.092	46.391	13.006	28.542	41.661	1.913	22.379	18.363	179.444	186.036	12.085	8.188	28.076	11.479	105.106	66.869	12.261	0.365
25				5.0	4.4	8.0	116.4	0.3	16.239	70.672	14.307	30.216	49.942	2.0	23.591	18.472	240.217	237.667	12.551	9.13	28.88	14.192	118.108	78.732	12.948	0.478
26				6.2	5.6	8.9	208.6	0.3	24.977	89.458	24.439	33.317	55.563	4.011	24.957	19.946	264.062	264.403	15.828	10.379	32.074	14.467	164.522	109.698	17.529	0.554
27				9.3	7.9	10.4	217.9	0.4	33.145	577.332	32.311	46.28	135.269	5.808	25.82	21.495	285.311	269.02	16.503	12.245	32.728	16.092	182.978	111.39	18.503	0.559
28				9.5	9.0	29.5	239.9	0.5	36.75		35.783	47.724	145.872	8.843	43.56	34.589	524.695	449.211	22.341	13.122	49.214	19.151	263.623	171.811	22.377	0.57
29				13.1	10.3	32.5	280.3	0.5	53.49		39.124	89.43	227.888	9.772	49.751	42.168	558.836	558.885	24.177	19.062	68.241	27.511	275.208	226.241	27.04	0.933
30				22.5	13.8	61.5	632.1	1.7	64.944		51.037				52.771	44.046	616.125	704.119	25.214	21.373	78.842	53.043	283.29	269.3	28.156	1.265
31									83.858		77.116				52.849	52.442	808.203	746.659	44.111	32.056	80.916	66.301	348.255	296.208	46.322	1.463
32									314.1		222.775				113.977	88.778	1123.135	1262.676	52.082	37.721	165.572	138.555	741.136	681.097	50.521	2.572
33									2896.268		2062.758															
34																										
35																										
36																										


==> plotdata/full_time_median.csv <==
Model	modest_from-jani_check_default	modest_from-umb-gz_check_default	modest_from-umb-xz_check_default	modest_from-umb_check_default	prism_from-prism_check_default	prism_from-prism_check_ex	prism_from-tra_check_default	prism_from-tra_check_ex	prism_from-umb_check_default	prism_from-umb_check_ex	storm_from-drn-gz_check_exact	storm_from-drn-gz_check_sparse	storm_from-drn-xz_check_exact	storm_from-drn-xz_check_sparse	storm_from-drn_check_exact	storm_from-drn_check_sparse	storm_from-jani_check_cudd	storm_from-jani_check_exact	storm_from-jani_check_sparse	storm_from-prism_check_exact	storm_from-prism_check_sparse	storm_from-umb-gz_check_exact	storm_from-umb-gz_check_sparse	storm_from-umb-xz_check_exact	storm_from-umb-xz_check_sparse	storm_from-umb_check_exact	storm_from-umb_check_sparse
bluetooth.1	nan	nan	nan	nan	5.08	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
cluster.128-2000-20	6267.226	6945.485	6992.93	6551.8060000000005	378.872	3513.115	nan	nan	822.292	2352.914	nan	52.139	nan	61.416	nan	57.113	50.885	nan	46.201	nan	57.454	nan	48.008	nan	48.984	nan	46.318
cluster.64-2000-20	1271.542	1296.082	1361.209	1359.695	96.104	788.652	nan	nan	182.585	545.401	nan	12.837	nan	15.354	nan	14.386	13.419	nan	11.599	nan	11.504	nan	11.388	nan	12.542	nan	12.451
consensus.4-4	1.192	0.794	0.806	0.768	7.607	7.568	nan	nan	15.37	7.278	5.209	1.011	4.716	1.088	5.146	1.094	0.928	4.316	0.508	4.37	0.475	4.649	0.365	4.484	0.388	4.18	0.369
consensus.6-2	23.928	16.639	17.324	19.193	171.621	109.487	nan	nan	946.713	105.253	6822.984	17.957	7168.429	19.196	6792.079	20.793	19.984	6780.642	16.021	6862.615	14.567	6999.0869999999995	9.417	6952.076	12.177	6814.2915	9.322
crowds.5-20	5.414	1.486	2.016	1.24	4.25	16.262	nan	nan	472.341	3.355	23.06	10.403	28.529	9.842	25.565	10.559	11.749	28.977	7.094	24.262	6.217	14.251	1.363	12.16	1.426	12.206	1.199
crowds.6-20	27.192	7.243	9.087	7.187	18.361	92.431	nan	nan	5212.693	14.98	151.64	82.48	161.503	69.629	167.474	79.094	71.298	181.555	68.312	170.935	57.826	98.726	27.885	109.057	30.616	103.375	26.265
csma.3-4	3.51	0.924	0.998	0.79	32.628	20.841	nan	nan	699.194	13.99	5.487	2.084	5.602	2.398	5.387	2.181	3.085	13.651	6.384	13.415	7.269	4.427	1.12	4.031	1.188	4.009	0.918
csma.4-2	2.337	0.445	1.504	0.932	26.407	20.411	nan	nan	276.658	15.031	3.904	1.561	4.004	1.322	3.443	1.266	2.784	8.109	4.127	9.097	3.849	2.686	0.596	2.714	0.755	2.503	0.519
eajs.5-250-11	8.298	1.425	2.305	1.381	13.195	38.88	nan	nan	1762.069	17.07	23.087	9.264	23.78	10.521	20.143	8.805	8.524	99.429	22.715	54.678	21.844	14.203	2.606	14.596	2.862	12.799	2.351
eajs.6-300-13	19.171	3.663	5.744	3.222	38.067	121.748	nan	nan	nan	44.903	61.87	27.482	60.666	28.777	61.259	27.313	28.954	315.437	88.109	161.022	70.142	36.935	6.58	38.719	8.577	35.608	6.3
egl.10-2	107.435	5.3	11.562	2.925	56.211	nan	nan	nan	nan	nan	2530.684	2762.827	2926.948	2443.897	2459.567	2497.088	333.752	861.372	340.635	905.854	371.436	54.953	7.098	63.918	11.634	56.285	5.593
egl.10-8	nan	nan	nan	nan	560.879	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	3587.549	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
embedded.8-12	4.006	4.167	3.503	3.967	0.754	1.311	nan	nan	1.7	1.47	0.719	0.474	0.632	0.412	0.601	0.463	0.064	0.376	0.106	0.301	0.09	0.24	0.044	0.244	0.064	0.247	0.063
firewire.false-36-800	6.439	5.688	5.779	4.546	nan	nan	nan	nan	nan	nan	109.21	12.497	94.013	12.186	101.79	12.16	11.974	97.214	12.491	104.287	11.246	109.124	11.742	96.982	10.244	100.905	11.037
fms.8	nan	nan	nan	nan	248.546	nan	nan	nan	nan	nan	nan	35.048	nan	37.54	nan	29.235	119.566	nan	56.597	nan	48.034	nan	13.016	nan	15.621	nan	11.626
haddad-monmege.100-0.7	1.56	1.436	1.488	1.436	nan	nan	nan	nan	nan	nan	0.041	0.044	0.05	0.044	0.042	0.051	0.059	0.064	0.08	0.063	0.062	0.044	0.044	0.039	0.039	0.041	0.041
herman.15	nan	nan	nan	nan	3.566	28.812	nan	nan	164.364	7.417	nan	9.195	nan	9.048	nan	8.342	2.384	nan	33.439	nan	9.687	nan	1.579	nan	1.359	nan	1.435
kanban.5	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	23.964	nan	24.446	nan	20.523	20.197	nan	31.865	nan	26.759	nan	11.607	nan	14.815	nan	10.601
majority.2100	537.512	491.462	511.247	501.603	60.207	521.949	nan	nan	102.703	448.702	nan	24.593	nan	16.919	nan	16.689	nan	nan	16.58	nan	18.745	nan	18.267	nan	19.077	nan	14.97
mapk-cascade.4-30	3.856	1.907	1.812	1.655	650.471	81.577	nan	nan	1282.914	68.62	nan	1.05	nan	1.517	nan	1.026	25.343	nan	1.557	nan	1.637	nan	0.505	nan	0.551	nan	0.471
nand.40-4	5.893	0.559	1.522	0.348	52.362	55.362	nan	nan	2031.134	44.728	30.371	5.243	30.675	5.84	33.357	4.918	5.189	36.355	8.866	37.595	6.818	27.566	2.092	24.354	2.515	28.289	1.934
nand.60-4	25.767	1.956	4.547	1.068	353.878	347.727	nan	nan	nan	312.987	202.342	23.169	191.551	24.282	182.424	23.515	19.378	225.672	43.449	214.43	31.856	176.083	10.446	184.898	10.981	163.113	9.433
oscillators.8-10-0.1-1-0.1-1.0	nan	nan	nan	nan	31.05	122.684	nan	nan	7.752	1.834	75.169	0.113	75.795	0.128	84.073	0.125	nan	142.156	56.791	144.478	58.364	79.22	0.066	72.26	0.069	81.694	0.063
pacman.100	246.223	8.715	24.12	5.588	nan	nan	nan	nan	nan	nan	nan	325.931	nan	362.973	nan	335.748	332.106	nan	817.443	nan	976.306	nan	59.45	nan	68.712	nan	60.829
pacman.60	113.773	5.003	12.498	2.636	nan	nan	nan	nan	nan	nan	209.094	144.874	235.943	172.149	220.591	160.024	141.089	561.945	354.367	635.619	560.293	75.685	20.118	89.417	22.993	78.076	17.622
pnueli-zuck.10	nan	nan	nan	nan	11.864	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
pnueli-zuck.5	3.117	0.634	1.057	0.529	1.434	5.514	nan	nan	129.523	1.939	4.046	2.077	4.826	2.339	4.266	1.807	0.864	6.888	2.768	6.542	2.977	2.485	0.429	2.738	0.651	2.175	0.298
polling.18-16	135.196	60.972	65.89	65.41	400.844	6012.51	nan	nan	3634.65	4439.65	nan	61.386	nan	60.55	nan	55.299	101.169	nan	70.339	nan	77.481	nan	14.593	nan	18.127	nan	11.734
rabin.10	nan	nan	nan	nan	52.945	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
resource-gathering.1300-100-100	9.387	5.459	8.878	7.005	21.14	33.083	nan	nan	254.149	26.114	1055.49	33.289	1000.816	32.81	1166.731	30.942	23.253	1090.287	37.627	971.706	39.558	1085.214	29.001	1104.001	29.814	1040.877	30.959
speed-ind.2100	1983.206	1919.811	2119.673	1827.831	155.243	2107.053	nan	nan	373.303	1808.805	nan	81.147	nan	84.58	nan	84.946	357.732	nan	80.318	nan	85.047	nan	79.834	nan	76.664	nan	76.541
wlan.4-0	1.434	0.43	0.45	0.442	6.141	7.918	nan	nan	68.105	7.062	1.213	0.474	1.429	0.505	1.124	0.451	0.765	2.68	1.392	2.668	1.497	0.756	0.139	0.738	0.169	0.741	0.181
wlan.5-0	4.878	2.186	2.554	1.89	15.308	44.476	nan	nan	261.276	45.433	4.394	1.695	4.702	1.682	4.462	1.411	2.093	9.871	5.029	11.381	5.402	2.542	0.44	3.068	0.55	2.734	0.366
wlan.6-0	29.599	15.894	18.122	15.909	81.619	307.719	nan	nan	1234.256	322.282	16.622	6.6	18.832	6.35	17.851	5.972	8.418	39.81	17.883	37.163	19.286	11.689	1.835	10.984	2.261	11.486	1.275
zeroconf.1000-8-false	5.533	1.458	1.653	0.917	153.301	60.685	nan	nan	2104.4	50.477	nan	7.179	nan	7.409	nan	6.908	19.653	nan	10.754	nan	11.194	nan	4.985	nan	4.655	nan	4.119


==> plotdata/import_time_quantile.csv <==
n	modest_from-jani_check_default	modest_from-jani_import_default	modest_from-umb-gz_check_default	modest_from-umb-gz_import_default	modest_from-umb-xz_check_default	modest_from-umb-xz_import_default	modest_from-umb_check_default	modest_from-umb_import_default	prism_from-prism_check_default	prism_from-prism_check_ex	prism_from-prism_import_default	prism_from-prism_import_ex	prism_from-tra_check_default	prism_from-tra_check_ex	prism_from-tra_import_default	prism_from-tra_import_ex	prism_from-umb_check_default	prism_from-umb_check_ex	prism_from-umb_import_default	prism_from-umb_import_ex	storm_from-drn-gz_check_exact	storm_from-drn-gz_check_sparse	storm_from-drn-gz_import_exact	storm_from-drn-gz_import_sparse	storm_from-drn-xz_check_exact	storm_from-drn-xz_check_sparse	storm_from-drn-xz_import_exact	storm_from-drn-xz_import_sparse	storm_from-drn_check_exact	storm_from-drn_check_sparse	storm_from-drn_import_exact	storm_from-drn_import_sparse	storm_from-jani_check_cudd	storm_from-jani_check_exact	storm_from-jani_check_sparse	storm_from-jani_import_cudd	storm_from-jani_import_exact	storm_from-jani_import_sparse	storm_from-prism_check_exact	storm_from-prism_check_sparse	storm_from-prism_import_exact	storm_from-prism_import_sparse	storm_from-umb-gz_check_exact	storm_from-umb-gz_check_sparse	storm_from-umb-gz_import_exact	storm_from-umb-gz_import_sparse	storm_from-umb-xz_check_exact	storm_from-umb-xz_check_sparse	storm_from-umb-xz_import_exact	storm_from-umb-xz_import_sparse	storm_from-umb_check_exact	storm_from-umb_check_sparse	storm_from-umb_import_exact	storm_from-umb_import_sparse
1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.025	0.14	0.047	0.147					0.076	0.068	0.122	0.056	0.001	0.0	0.001	0.001	0.002	0.001	0.001	0.001	0.001	0.0	0.001	0.0	0.015	0.017	0.018000000000000002	0.015	0.017	0.015	0.017	0.017	0.022000000000000002	0.018000000000000002	0.001	0.0	0.001	0.0	0.001	0.001	0.001	0.001	0.001	0.0	0.001	0.0
2	0.1	0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.046	0.208	0.049	0.237					1.001	0.075	0.995	0.058	0.195	0.055	0.185	0.053	0.2	0.061	0.179	0.069	0.202	0.057	0.203	0.057	0.015000000000000001	0.16499999999999998	0.056	0.017	0.166	0.046	0.109	0.05	0.139	0.046	0.03	0.002	0.027	0.002	0.034	0.007	0.031	0.006	0.029	0.002	0.025	0.002
3	0.3	0.3	0.0	0.0	0.1	0.1	0.0	0.0	0.052	0.46	0.062	0.43					2.191	0.12	2.024	0.122	0.438	0.358	0.447	0.363	0.447	0.369	0.516	0.383	0.424	0.352	0.43	0.322	0.066	0.31599999999999995	0.143	0.064	0.34	0.159	0.254	0.113	0.296	0.115	0.052	0.005	0.053	0.005	0.057	0.01	0.059	0.01	0.052	0.003	0.046	0.002
4	0.9	0.9	0.0	0.0	0.1	0.1	0.0	0.0	0.059	1.134	0.103	1.027					4.403	0.145	4.797	0.133	0.789	0.379	0.786	0.398	0.718	0.409	0.801	0.404	0.695	0.372	0.751	0.373	0.367	2.228	0.603	0.321	2.188	0.703	1.63	0.5930000000000001	1.739	0.651	0.08	0.011	0.078	0.012	0.094	0.025	0.095	0.028	0.065	0.005	0.066	0.006
5	0.9	1.0	0.0	0.0	0.1	0.1	0.0	0.0	0.076	1.646	0.105	1.377					25.747	0.171	30.776	0.196	0.891	0.58	0.89	0.485	0.916	0.623	0.877	0.514	0.751	0.548	0.768	0.494	0.655	2.351	1.162	0.609	2.488	1.0959999999999999	2.251	0.948	2.369	0.915	0.415	0.044	0.364	0.044	0.42	0.072	0.448	0.082	0.397	0.02	0.391	0.019
6	1.0	1.0	0.0	0.0	0.1	0.1	0.0	0.0	0.107	1.722	0.128	1.763					47.2	0.215	40.472	0.205	1.05	0.6	0.975	0.58	0.971	0.663	0.955	0.587	0.927	0.565	0.99	0.552	0.658	2.9549999999999996	1.218	0.668	2.592	1.184	2.307	1.181	2.4259999999999997	1.2069999999999999	0.464	0.046	0.404	0.05	0.438	0.073	0.493	0.086	0.397	0.021	0.393	0.021
7	1.8	1.6	0.0	0.1	0.1	0.1	0.0	0.0	0.111	1.901	0.135	1.808					48.062	0.261	49.085	0.216	1.544	0.633	1.367	0.67	1.442	0.693	1.573	0.669	1.25	0.649	1.254	0.6	1.001	4.688	1.221	1.0	4.737	1.2469999999999999	3.562	1.269	3.529	1.3820000000000001	0.548	0.046	0.572	0.051	0.551	0.12	0.637	0.114	0.55	0.022	0.468	0.022
8	1.8	1.8	0.1	0.1	0.2	0.2	0.0	0.0	0.126	3.494	0.146	1.873					59.157	0.269	51.361	0.241	1.628	0.937	1.884	0.826	1.79	0.873	1.919	0.933	1.59	0.748	1.751	0.782	1.2810000000000001	5.808	1.2879999999999998	1.193	5.916	1.275	5.311999999999999	1.326	4.838	1.551	0.685	0.051	0.618	0.053	0.776	0.127	0.658	0.128	0.613	0.023	0.558	0.025
9	2.1	2.1	0.1	0.1	0.3	0.4	0.0	0.0	0.189	3.667	0.155	2.964					119.103	0.308	123.612	0.26	2.776	1.137	2.981	1.136	2.956	1.133	3.115	1.3	2.696	1.064	2.705	1.096	1.335	6.324	2.42	1.489	6.135	2.2600000000000002	6.382000000000001	2.6260000000000003	5.943	2.44	0.724	0.089	0.64	0.092	0.823	0.2	0.798	0.205	0.619	0.034	0.687	0.035
10	2.5	2.2	0.1	0.1	0.4	0.4	0.0	0.0	0.192	5.03	0.192	3.214					120.677	0.372	124.242	0.308	3.002	1.23	3.169	1.36	3.466	1.427	3.3	1.338	3.109	1.149	2.948	1.128	1.543	8.292000000000002	2.48	1.595	9.304	2.408	6.976	2.653	6.4239999999999995	2.639	1.308	0.145	1.149	0.141	1.322	0.293	1.373	0.309	1.06	0.038	1.031	0.04
11	2.6	2.7	0.1	0.1	0.4	0.4	0.0	0.0	0.218	6.941	0.224	5.152					127.659	0.383	129.985	0.324	3.13	1.441	3.205	1.419	3.477	1.485	3.545	1.364	3.172	1.225	3.118	1.229	1.587	9.495999999999999	3.498	1.725	9.866000000000001	3.4610000000000003	7.126	3.2889999999999997	7.013999999999999	3.7119999999999997	1.332	0.167	1.231	0.144	1.625	0.3	1.488	0.343	1.097	0.06	1.263	0.056
12	2.6	2.8	0.1	0.1	0.4	0.4	0.0	0.0	0.23	7.0	0.239	6.354					160.296	0.393	143.347	0.359	3.159	1.646	3.238	1.429	3.571	1.968	3.827	1.996	3.473	1.488	3.335	1.506	1.8370000000000002	9.613000000000001	4.784	2.056	10.121	4.827	8.992	4.515999999999999	8.875	4.038	1.337	0.168	1.394	0.148	1.779	0.323	1.591	0.349	1.47	0.061	1.311	0.063
13	2.6	2.9	0.1	0.1	0.4	0.5	0.0	0.0	0.285	7.993	0.273	6.783					189.411	0.452	205.95	0.402	3.541	1.824	3.485	1.839	3.992	2.059	4.09	2.005	4.038	1.589	3.956	1.627	1.856	10.897	5.239	2.061	11.599	5.289000000000001	9.843	4.539	9.74	4.6080000000000005	1.699	0.172	1.734	0.159	2.201	0.387	1.871	0.374	1.476	0.063	1.687	0.063
14	3.0999999999999996	3.3	0.1	0.1	0.5	0.5	0.0	0.0	0.29	8.22	0.316	6.862					195.888	0.453	206.573	0.424	6.59	2.317	6.033	2.409	7.066	2.831	6.296	2.842	5.892	2.574	5.828	2.679	2.136	14.034	5.566999999999999	2.214	13.222	5.347	10.478	4.916	10.463000000000001	4.656000000000001	1.86	0.184	2.152	0.169	2.269	0.405	2.166	0.4	1.916	0.069	1.759	0.066
15	3.8	4.0	0.2	0.2	0.6	0.5	0.0	0.0	0.332	9.371	0.329	7.536					227.977	0.478	227.844	0.443	6.608	3.233	6.641	3.337	7.194	3.663	6.884	3.34	6.543	2.864	6.927	2.695	3.093	14.6	5.568	2.943	15.824000000000002	5.833	11.13	5.149	10.495000000000001	4.9910000000000005	2.08	0.193	2.196	0.226	2.404	0.476	2.185	0.489	1.933	0.082	2.18	0.076
16	4.5	4.2	0.2	0.2	0.8	0.7	0.05	0.0	0.366	9.383	0.348	8.886					268.169	0.482	356.203	0.477	8.064	3.417	8.128	3.353	8.258	3.782	9.538	3.58	8.783	3.101	8.555	2.754	7.441	17.058	5.697	6.5040000000000004	16.383000000000003	5.923	13.445	5.167	12.715	5.3	2.187	0.225	2.358	0.226	2.527	0.54	2.857	0.554	2.015	0.11	2.19	0.101
17	5.2	5.1	0.2	0.2	0.8	0.7	0.1	0.1	0.42	13.664	0.494	10.321					464.985	0.513	476.609	0.494	11.849	5.689	13.255	4.764	13.703	5.456	12.733	5.179	12.103	5.02	11.81	4.493	7.899	17.212999999999997	6.053999999999999	8.079	17.086000000000002	6.416	14.684999999999999	5.189	12.91	5.419	2.9	0.278	3.276	0.261	3.129	0.58	3.241	0.579	3.178	0.13	3.193	0.123
18	6.3	6.1	0.2	0.3	0.9	0.9	0.1	0.1	0.51	14.374	0.604	14.121					482.192	0.522	509.392	0.496	12.668	6.336	13.761	5.384	14.28	6.173	13.214	6.015	12.846	5.12	13.287	5.143	10.495	18.305	6.326	9.71	17.99	6.719	14.847	6.37	16.020999999999997	5.569	3.305	0.307	3.453	0.28	3.332	0.607	3.948	0.588	3.246	0.13	3.216	0.14
19	6.8	6.8	0.3	0.3	0.9	0.9	0.1	0.1	0.551	22.61	0.683	15.218					566.908	0.663	604.1	0.585	14.107	7.327	13.961	6.778	14.739	7.767	14.55	7.459	13.064	6.75	13.88	6.56	10.527999999999999	33.767	7.135000000000001	9.769	32.8	6.894	22.137999999999998	6.971	24.281	6.010999999999999	3.78	0.345	3.469	0.401	4.138	0.781	4.074	0.719	3.267	0.135	3.683	0.142
20	9.6	8.5	0.4	0.4	1.7	1.4	0.1	0.1	0.974	23.125	1.049	23.002					570.682	0.675	619.68	0.587	14.161	7.962	14.385	7.398	15.131	8.475	14.775	7.76	14.408	7.07	14.341	7.988	10.587	67.166	16.854	10.379	71.602	18.267	32.184999999999995	8.610000000000001	28.561	9.079	5.356	0.406	5.452	0.435	5.954	0.882	5.73	0.956	4.38	0.181	4.902	0.181
21	13.700000000000001	12.2	0.4	0.4	2.2	2.1	0.1	0.1	1.215	24.347	1.284	24.713					931.77	0.87	665.275	0.704	14.182	8.955	14.734	8.062	17.066	8.782	15.997	8.454	15.678	9.412	16.248	9.085	14.723	68.771	20.125999999999998	16.526	79.56200000000001	20.459	32.491	15.552	32.589999999999996	17.415	6.316	0.477	5.623	0.48	6.025	0.984	6.332	0.972	5.874	0.204	5.626	0.204
22	16.2	17.400000000000002	0.7	0.7	2.5	2.4	0.1	0.1	1.345	31.694	1.735	27.821					1558.305	0.907	1104.019	0.87	25.825	9.228	21.289	10.632	25.138	9.676	21.857	9.527	24.491	10.195	21.691	10.22	24.137	70.16600000000001	20.751	23.518	83.497	24.077	44.326	18.22	42.496	18.133	7.109	0.674	6.314	0.647	6.902	1.344	6.864	1.218	6.993	0.22	5.937	0.22
23	19.900000000000002	18.599999999999998	0.7	0.7	2.6	2.5	0.1	0.1	2.778	38.449	1.833	28.044					1747.77	1.248	1842.8	1.03	34.034	9.543	30.638	10.734	36.244	11.306	34.879	10.836	33.142	10.418	33.282	10.529	26.947	82.19800000000001	32.225	28.258999999999997	87.919	29.285	56.737	20.015	62.423	20.607	10.896	0.73	10.909	0.719	14.675	2.248	14.401	2.194	11.383	0.273	9.439	0.267
24	23.7	22.1	0.8	0.8	2.6	2.5	0.2	0.2	3.029	49.129	1.952	35.999					3255.016	1.849	1903.684	1.457	39.208	12.342	35.374	13.102	38.28	14.009	39.382	14.978	35.612	11.353	36.056	11.246	45.099000000000004	86.968	33.678	45.806	90.963	32.286	57.040000000000006	23.895999999999997	65.244	23.89	13.818	1.091	14.888	1.101	15.014	2.374	14.531	2.308	12.323	0.467	13.698	0.484
25	24.8	24.9	1.0	1.0	3.2	3.1	0.3	0.2	3.46	72.521	2.799	56.175					3685.94	2.108	3149.657	1.544	41.342	13.645	37.889	13.466	42.83	15.988	46.151	16.007	37.837	14.767	39.556	14.826	93.64500000000001	88.445	36.653	97.703	92.944	35.881	58.363	29.858999999999998	66.02	28.427999999999997	15.276	1.185	16.033	1.136	17.057	2.564	17.755	2.523	13.516	0.529	14.369	0.558
26	44.800000000000004	45.1	1.2	1.1	4.4	4.4	0.3	0.3	3.766	80.831	3.303	64.656					5141.653	2.205	3617.483	2.295	43.075	21.87	43.211	18.796	46.784	22.864	47.567	22.01	42.991	18.47	41.486	18.656	101.703	97.329	43.622	115.446	93.38799999999999	39.549	86.567	36.515	83.53999999999999	34.723	17.188	1.304	17.84	1.227	19.491	2.781	17.91	2.903	14.716	0.564	15.778	0.559
27	71.6	63.1	1.4	1.5	5.2	6.1	0.3	0.3	4.373	119.137	3.558	83.358					6036.927	3.194	3807.513	2.47	70.628	23.184	73.582	22.06	66.907	25.942	71.236	25.74	72.316	21.416	71.304	22.342	126.509	196.477	53.945	173.306	227.70100000000002	41.917	134.04000000000002	53.64	127.024	54.321999999999996	18.041	1.419	19.744	1.389	19.794	3.25	18.382	3.66	18.959	0.653	17.006	0.609
28	104.5	101.2	2.6	2.6	9.6	9.3	0.4	0.4	9.39	126.877	3.66	113.698						6.041	5333.158	3.375	79.102	50.048	90.215	43.601	85.741	45.916	87.26	49.749	87.067	45.271	77.615	45.6	267.041	240.097	60.517	271.176	229.289	63.941	155.332	64.98700000000001	160.694	62.447	24.585	1.873	24.332	1.821	26.687	4.462	31.282	4.647	27.274	0.708	25.838	0.744
29	110.89999999999999	107.69999999999999	2.7	2.7	10.4	10.8	0.8	0.8	24.22		8.813	114.655								6.263	139.196	54.082	120.463	50.144	136.973	46.797	119.54	56.059	132.533	51.226	129.765	50.784	280.83	289.288	81.667	273.592	266.005	68.801	158.40699999999998	66.666	171.07399999999998	67.15700000000001	28.696	2.678	30.327	2.792	36.983	6.948	35.292	7.073	27.322	1.278	28.041	1.318
30	241.5	220.3	5.3	4.7	20.3	19.2	0.8	0.8	25.663		20.838										166.401	130.186	181.833	126.623	188.751	155.111	189.31	140.35	176.675	143.666	154.107	129.469	330.555	514.3180000000001	336.902	354.53	503.375	337.315	590.2710000000001	367.737	535.264	354.763	33.091	3.447	34.205	3.964	40.566	7.546	39.035	7.811	32.497	1.494	29.757	1.376
31									30.994		24.636										339.498	273.18	364.7	284.108	375.465	311.977	317.992	302.762	305.373	269.96	324.399	276.803	3563.828	840.624	340.455	3535.871	957.139	338.48699999999997	884.164	544.144	980.9889999999999	518.879	42.75	4.13	40.785	4.655	45.23	8.754	51.438	8.202	45.639	1.539	45.544	1.506
32									50.793		37.368										2510.437	2758.952	2387.94	2624.782	2901.57	2440.24	2480.358	2384.341	2438.51	2492.764	2467.54	2824.901		959.212	759.682		1031.656	640.014	1137.809	923.545	1259.7340000000002	1099.046	60.617	8.696	60.307	8.128	66.814	19.965	70.23	20.077	57.205	3.39	57.027	2.925
33									53.035		48.01																																											
34									1625.872		51.887																																											
35									2450.043		1466.942																																											
36											1494.427																																											

